A Generalized Approach to Impedance Control Design for Robotic Minimally Invasive Surgery

Energy based control methods are at the core of modern robotic control algorithms. In this paper we present a general approach to virtual model/mechanism control, which is a powerful design tool to create energy based controllers. We present two novel virtual-mechanisms designed for robotic minimally invasive surgery, which control the position of a surgical instrument while passing through an incision. To these virtual mechanisms we apply the parameter tuning method of Larby and Forni 2022, which optimizes for local performance while ensuring global stability.

==> References.txt <==
Chen, G., Guo, S., Hou, B., and Wang, J. (2020a). Virtual
Model Control for Quadruped Robots. IEEE Access, 8,
140736–140751. doi:10.1109/ACCESS.2020.3013434.
Chen, Y., Zhang, S., Wu, Z., Yang, B., Luo, Q., and
Xu, K. (2020b). Review of surgical robotic systems for
keyhole and endoscopic procedures: State of the art and
perspectives. Frontiers of Medicine, 14(4), 382–403. doi:
10.1007/s11684-020-0781-x.
Desai, R., Geyer, H., and Hodgins, J.K. (2014). Virtual model control for dynamic lateral balance. In
2014 IEEE-RAS International Conference on Humanoid Robots, 856–861. IEEE, Madrid, Spain. doi:
10.1109/HUMANOIDS.2014.7041464.
Dietrich, A. and Ott, C. (2020). Hierarchical ImpedanceBased Tracking Control of Kinematically Redundant
Robots. IEEE Transactions on Robotics, 36(1), 204–
221. doi:10.1109/TRO.2019.2945876.
Klodmann, J., Schlenk, C., Hellings-Kuß, A., Bahls,
T., Unterhinninghofen, R., Albu-Sch¨affer, A., and
Hirzinger, G. (2021). An Introduction to Robotically
Assisted Surgical Systems: Current Developments and
Focus Areas of Research. Current Robotics Reports,
2(3), 321–332. doi:10.1007/s43154-021-00064-3.
Lachner, J., Allmendinger, F., Stramigioli, S., and
Hogan, N. (2022). Shaping Impedances to Comply With Constrained Task Dynamics. IEEE
Transactions on Robotics, 38(5), 2750–2767. doi:
10.1109/TRO.2022.3153949.
Larby, D. and Forni, F. (2022). A Passivity Preserving
H-infinity Synthesis Technique for Robot Control. doi:
10.17863/CAM.88473.
Minelli, M. and Secchi, C. (2022). A Torque Controlled
Approach for Virtual Remote Centre of Motion Implementation. In 2022 IEEE/RSJ International Conference on Intelligent Robots and Systems (IROS), 4949–
4956. doi:10.1109/IROS47612.2022.9981619.
Ortega, R., Lor´ıa, A., Nicklasson, P.J., and Sira-Ram´ırez,
H. (1998). Passivity-Based Control of Euler-Lagrange
Systems, volume 1. Springer London, London. doi:
10.1007/978-1-4471-3603-3.
Pratt, J., Chew, C.M., Torres, A., Dilworth, P., and
Pratt, G. (2001). Virtual Model Control: An Intuitive
Approach for Bipedal Locomotion. The International
Journal of Robotics Research, 20(2), 129–143. doi:
10.1177/02783640122067309.
Smith, M.C. (2020). The Inerter: A Retrospective. Annual Review of Control, Robotics, and Autonomous
Systems, 3(1), 361–391. doi:10.1146/annurev-control053018-023917.
Spong, M.W. (1989). Robot Dynamics and Control. John
Wiley & Sons, Inc., USA, 1st edition.
Su, H., Yang, C., Li, J., Jiang, Y., Ferrigno, G., and Momi,
E.D. (2020). Hierarchical Task Impedance Control of
a Serial Manipulator for Minimally Invasive Surgery.
Proceedings of the 2020 IEEE International Conference on Human-Machine Systems, ICHMS 2020. doi:
10.1109/ICHMS49158.2020.9209500.
Thai, M.T., Phan, P.T., Hoang, T.T., Wong, S., Lovell,
N.H., and Do, T.N. (2020). Advanced Intelligent Systems for Surgical Robotics. Advanced Intelligent Systems, 2(8), 1900138. doi:10.1002/aisy.201900138.
Trevis, J., Chilvers, N., Freystaetter, K., and Dunning, J.
(2020). Surgeon-Powered Robotics in Thoracic Surgery;
An Era of Surgical Innovation and Its Benefits for the
Patient and Beyond. Frontiers in Surgery, 7.
van der Schaft, A. (2020). Port-Hamiltonian Modeling for
Control. Annual Review of Control, Robotics, and Autonomous Systems, 3(1), 393–416. doi:10.1146/annurevcontrol-081219-092250
